LADIS: Language Disentanglement for 3D Shape Editing

Natural language interaction is a promising direction for democratizing 3D shape design. However, existing methods for text-driven 3D shape editing face challenges in producing decoupled, local edits to 3D shapes. We address this problem by learning disentangled latent representations that ground language in 3D geometry. To this end, we propose a complementary tool set including a novel network architecture, a disentanglement loss, and a new editing procedure. Additionally, to measure edit locality, we define a new metric that we call part-wise edit precision. We show that our method outperforms existing SOTA methods by 20% in terms of edit locality, and up to 6.6% in terms of language reference resolution accuracy. Our work suggests that by solely disentangling language representations, downstream 3D shape editing can become more local to relevant parts, even if the model was never given explicit part-based supervision.

==> memo.txt <==
How to learn disengtangled representation for 3D+language joint space?

Motivation: enable better edits, which we care

Evaluation:
1. better edits
1.1 higher success rate
1.2 more localized edits
1.3 more efficient edits (minor point)
1.4 Qualitative Examples

TODOs:
1. add shapeglot results
2. add more backbones (ShapeGF, DSG-Net...etc.)

2. better representation
2.1 t-sne plots
2.2 part glot representation
2.3 probing: part identification
2.4 probing: antonym, synonym -> better language understanding

3. better retrieval

4. Ablation Study
4.1 Orthogonality Loss: Batch vs. Multi-utterance.
4.2 Network Architecture
4.2.1 Number of Experts (fixing the total number of parameters in the model)
4.2.2 Hard vs. Soft Expert Assignment
4.3 The number of multi-utterances to use during training, when does disentanglement happen?
4.4 What happens when you change the number of neighbors used during edit time? What happens when you remove the neighbor system entirely?
4.5 What happens when we get multiple utterances for the same inputs, but they are not guaranteed to be "independent" of one another? An experiment: merge all the utterances for a single shapeglot context.

Writing + Figure:
1. Intro
2. Related Work

3. Task (Problem Statement)
3.1 What is the editing task
3.2 What does it mean to succeed (special emphasis on the locality of edits) and where current metrics (pure LGD) fall short. LGD to targ.
3.3 Definition of disentanglement for our use-case.

4. Method
4.1 Background: optimization-based edit
4.2 How to learn better latent space?
4.2.1 Orthogonality Loss
4.2.2 New Network Architecture: Joint Encoding
4.2.3 Network architecture motivates the need for orthogonal language embedding (geometric  interpretation to what it means to take a step inside the latent space towards a language direction), This is not available in fusion MLP approaches. Also the importance of having multiple expert networks. Experts specialization in different aspects of geometry.
4.2.4 Iterative interpolation of nearest neighbors as a method to do shape edits.

5. Results
5.1 Evaluate disentanglement
5.2 Evaluate Shape Edit
5.3 Does our model actually model visual "obviousness"? How well does it retrieve the ORDER of the multiple utterances for a single context?

6. Discussion and Future Work

